An optimized Parallel Failure-less Aho-Corasick algorithm for DNA sequence matching

The Aho-Corasick algorithm is multiple patterns searching algorithm running sequentially in various applications like network intrusion detection and bioinformatics for finding several input strings within a given large input string. The parallel version of the Aho-Corasick algorithm is called as Parallel Failure-less Aho-Corasick algorithm because it doesn't need failure links like in the original Aho-Corasick algorithm. In this research, we implemented an application specific parallel failureless Aho-Corasick algorithm to the general purpose graphics processing unit by applying several cache optimization techniques for matching DNA sequences. Our parallel Aho-Corasick algorithm shows better performance than the available parallel Aho-Corasick algorithm library due to its simplicity and optimized cache memory usage of graphics processing units for matching DNA sequences.

==> 1_plot_1_data.csv <==
a,b,c,d,e,f,g
1,0.370393,0.301175,0.329093,0.297514,0.28199,0.322715
2,0.420778,0.33658,0.3553,0.321335,0.300379,0.348994
3,0.452206,0.366472,0.372716,0.335131,0.312141,0.365203
4,0.475333,0.387798,0.387972,0.348172,0.321357,0.377567
5,0.495362,0.405995,0.402696,0.358569,0.329896,0.389831

==> 2_plot_2_data.csv <==
a,b,c,d,e,f,g
1,0.35836,0.271151,0.309698,0.259678,0.233648,0.30097
2,0.407586,0.320588,0.333201,0.28722,0.252923,0.324556
3,0.438903,0.352497,0.351075,0.305556,0.26339,0.340207
4,0.460897,0.375102,0.367226,0.320916,0.272383,0.353214
5,0.480049,0.393966,0.37952,0.335118,0.281617,0.363357
6,0.480049,0.393966,0.37952,0.335118,0.281617,0.363357

==> 3_plot_3_data.csv <==
a,b,c,d,e,f,g
1,0.23037,0.230729,0.234569,0.208095,0.207552,0.212205
2,0.260704,0.260491,0.263147,0.220867,0.221371,0.225478
3,0.290979,0.291201,0.294196,0.235812,0.235662,0.239956
4,0.314394,0.31452,0.317257,0.250304,0.249178,0.252524
5,0.334693,0.332966,0.338198,0.261736,0.260425,0.265305
6,0.334693,0.332966,0.338198,0.261736,0.260425,0.265305

==> changing_data_pfac.csv <==
a,b,c,d
1,0.819817,0.495808,0.262164
2,1.27639,0.965474,0.507931
3,1.73204,1.43454,0.753407
4,2.18266,1.90439,0.998435
5,2.63493,2.37425,1.24446
6,2.63493,2.37425,1.24446

==> orginal_pfac_vs_our_pfac.csv <==
a,b,c,d
1,0.334752,0.370393,0.207552
2,0.441443,0.420778,0.221371
3,0.568854,0.452206,0.235662
4,0.705534,0.475333,0.249178
5,0.82143,0.495362,0.260425
6,0.82143,0.495362,0.260425


==> plot_data_pfac.csv <==
a,b,c,d,e,f,g
1,0.370393,0.35836,0.23037,0.297514,0.259678,0.208095
2,0.420778,0.407586,0.260704,0.321335,0.28722,0.220867
3,0.452206,0.438903,0.290979,0.335131,0.305556,0.235812
4,0.475333,0.460897,0.314394,0.348172,0.320916,0.250304
5,0.495362,0.480049,0.334693,0.358569,0.335118,0.261736
6,0.495362,0.480049,0.334693,0.358569,0.335118,0.261736



